Dynamical Effects of Magnetic Opacity in Neutron Star Accretion Columns

We present relativistic, radiation magnetohydrodynamic simulations of supercritical neutron star accretion columns in Cartesian geometry, including temperature-dependent, polarization-averaged Rosseland mean opacities accounting for classical electron scattering in a magnetic field. Just as in our previous pure Thomson scattering simulations, vertical oscillations of the accretion shock and horizontally propagating entropy waves (photon bubbles) are present in all our simulations. However, at high magnetic fields $\gtrsim10^{12}$~G, the magnetic opacities produce significant differences in the overall structure and dynamics of the column. At fixed accretion rate, increasing the magnetic field strength results in a shorter accretion column, despite the fact that the overall opacity within the column is larger. Moreover, the vertical oscillation amplitude of the column is reduced. Increasing the accretion rate at high magnetic fields restores the height of the column. However, a new, slower instability takes place at these field strengths because they are in a regime where the opacity increases with temperature. This instability causes both the average height of the column and the oscillation amplitude to substantially increase on a time scale of $\sim10$~ms. We provide physical explanations for these results, and discuss their implications for the observed properties of these columns, including mixed fan-beam/pencil-beam emission patterns caused by the oscillations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
